Interactive Groupwise Comparison for Reinforcement Learning from Human Feedback

Reinforcement learning from human feedback (RLHF) has emerged as a key enabling technology for aligning AI behaviour with human preferences. The traditional way to collect data in RLHF is via pairwise comparisons: human raters are asked to indicate which one of two samples they prefer. We present an interactive visualisation that better exploits the human visual ability to compare and explore whole groups of samples. The interface is comprised of two linked views: 1) an exploration view showing a contextual overview of all sampled behaviours organised in a hierarchical clustering structure; and 2) a comparison view displaying two selected groups of behaviours for user queries. Users can efficiently explore large sets of behaviours by iterating between these two views. Additionally, we devised an active learning approach suggesting groups for comparison. As shown by our evaluation in six simulated robotics tasks, our approach increases the final rewards by 69.34%. It leads to lower error rates and better policies. We open-source the code that can be easily integrated into the RLHF training loop, supporting research on human-AI alignment.

==> Sections/extracted_comments.txt <==
1-Intro.tex:6:% You can omit ` (AI)' if the abstract is considered part of the paper proper (it normally isn't). -als
1-Intro.tex:8:% Not sure we need italics for _all_ these terms. -als
1-Intro.tex:9:% `to a human for' does work, but I want to make sure things are short enough. -als
1-Intro.tex:43:% Or `until a set comparison-count threshold is reached.' -als
1-Intro.tex:51:% `have a clear idea' or `have some sense' perhaps, since the contrast against some _other_ idea isn't explained? -als
1-Intro.tex:75:% There are various bits we could shorten if this is needed, so please shout if I should point to more.  Here, `hierarchically' should work. -als
1-Intro.tex:89:% To enhance flow etc., how about putting a paragraph break here and/or saying something like `Among the foci of recent RLHF user-interface work is use of modular'? -als
1-Intro.tex:100:% Add forename?  I won't note this matter with Christiano etc. below. -als
1-Intro.tex:106:% This stands out.  How about using this as line 101 and removing the sentence here?:  Our work goes significantly further, as Subsection~\ref{sec:background_visui} details, by advancing   -als
1-Intro.tex:118:% Or `Simulation work demonstrating'. -als
2-Background.tex:6:% Normally `decision process'.  Also, the PDF file renders with a space after the comma following the third of the five values. -als
2-Background.tex:7:% I recommend `enters' or `moves to'. -als
2-Background.tex:10:% I'd prefer `-dimensionality'. -als
2-Background.tex:13:% FYI: The lowercase is for consistency and for common usage. -als
2-Background.tex:16:% Tie this in with the discussion further?  Or maybe put the paragraph break before this sentence and use `Meanwhile, other'? -als
2-Background.tex:36:% `factors such as', since this might include fatigue etc. too?  Also, clarify whether this is a threshold dictating the level or a threshold for the maximum level or...?  -als
2-Background.tex:47:% Or `Other researchers created the tool SampleViz, to help visually with analytics for RL and in debugging \cite'?  Or `Also in this domain is SampleViz, a visually based analytics tool to help with RL efforts and aid in debugging \cite'?  -als
2-Background.tex:48:% `multi-agent RL'?  And perhaps `has shown use not'? -als
2-Background.tex:52:% I'd omit ` (DQNs)', since you don't use the abbreviation anywhere else. -als
2-Background.tex:56:% `several' or 'multiple'? -als
2-Background.tex:59:% You'll want to use `}, alluded to above.', yes? -als
2-Background.tex:61:% Use `t-SNE projections and saliency maps' for a better introduction to this? -als
2-Background.tex:64:% Or `we pursued'? -als
2-Background.tex:68:% Maybe `not yet'? -als
2-Background.tex:81:% I assume this doesn't mean `AL, provided that the'. -als
2-Background.tex:85:% Rephrase `optimal labeling strategy' here since this is used just above?  Maybe just `such a strategy'? -als
2-Background.tex:97:% `roots to leaf nodes \cite', or use `from ``roots'' to ``leaves'' \cite'? -als
2-Background.tex:99:% You could use `a ``pose tree,'' perhaps. -als
2-Background.tex:100:% `Other progress has come from' and `, which combines' here, then `from ActiviTree' and `, which offers' just below, for flow?  Since this shouldn't seem like a _list_ of prior efforts.  Also, I'm assuming that `tree maps' isn't meant (here or below).  -als
2-Background.tex:102:% Or `inter-group'? -als
3-System.tex:4:% I'd recommend not giving all the subsection numbers; it's probably overkill, lengthens things, and highlights that you have a tiny final section not referenced here. -als
3-System.tex:23:% Or `Characterization of the' if you prefer. -als
3-System.tex:26:% More accurately, `comprises the', though `is made up of' works. -als
3-System.tex:48:% Combine paras? -als
3-System.tex:58:% In Subsection 3.2 or Section 4? -als
3-System.tex:59:% I'm not sure about the italics here either. -als
3-System.tex:65:% Or `outcomes' perhaps. -als
3-System.tex:67:% (typically, 100--200 in all'? -als
3-System.tex:71:% \cite{Christiano2017DeepRL} %  Because already cited. -als
3-System.tex:94:% Indent and don't use italics? -als
3-System.tex:113:% Alternatively, `at a time, than pairwise'. -als
3-System.tex:123:% Normally `component'. -als
3-System.tex:127:% `clustering (hc) yields' and maybe also `that hc forms'? -als
3-System.tex:140:% Maybe `adjacency relations between leaves'? -als
3-System.tex:151:% Or `the most promising are shown in' or `illustrations are given in'? -als
3-System.tex:168:% Omit `tree'? -als
3-System.tex:175:% Or `while treemaps produce item overlaps that complicate it.'? -als
3-System.tex:204:% Another option is `made, to avoid ``retreading old ground,'' they', to avoid repetition of `repetition'. :)  Also, `behavior(s)' or `behavior set'? -als
3-System.tex:226:% Important: Please see my note on line 84 in fig_ui.tex . -als
3-System.tex:239:% If there's only one, `request the [...] query.'. -als
3-System.tex:242:% This is for consistency with later section (please see comments in the 6... file). -als
3-System.tex:245:% Yes? -als
4-CaseStudy.tex:14:% Or `prior'. -als
4-CaseStudy.tex:16:% Or `the ultimate behavior sought'. -als
4-CaseStudy.tex:46:% % `binary preferences'?  Also, do you want to use mark-up for the three names here, for consistency?  -als
4-CaseStudy.tex:74:% Either `showed five consecutive' or `presented a five-frame sequence' might be meant.  -als
4-CaseStudy.tex:94:% Or `encapsulated' or `captured' or `led to' might be meant/better. -als
4-CaseStudy.tex:95:% Perhaps the pointers to the figures could be combined instead; see the commented-out line 98 for an example. -als
4-CaseStudy.tex:96:% % Unless we really need `via the interface'. -als
4-CaseStudy.tex:99:% If you opt to refer to the figure in this sentence, use `an' and `capturing' here.  But note also that you needn't refer to the video here (let alone in italics), since the figure caption points to it already.  In that case, you could end the paragraph with just `sample frames capturing the case-study results.' -als
5-Simulation.tex:7:% , a physics simulator \cite{todorov2012mujoco}   Since this was already introduced. -als
5-Simulation.tex:9:% The italics and the mark-up for `DM' might confuse things. -als
5-Simulation.tex:12:%   \ref{par:group_var_score}.   Already introduced. -als
5-Simulation.tex:14:% Or how about `is a no-exploration ablation of the latter.'? -als
5-Simulation.tex:24:% `magnitude'? -als
5-Simulation.tex:25:% Is `Gridworld' used here in place of `GridWorld' to avoid confusion between the environment and agent (cf. Walker and Walker2d'?  I won't change the `W' below. -als
5-Simulation.tex:48:% Is `overlap' the right word, though?  Might `interference' or `conflict' work? -als
5-Simulation.tex:53:% `(64,64)'? -als
5-Simulation.tex:57:% I hope this is the intended idea. -als
5-Simulation.tex:58:% FYI: Such changes are allowed because choices _between_ always are A/B choices.  We'd use `among' for choices with three or more options. -als
5-Simulation.tex:61:% The last sentence doesn't quite seem to belong here.  Maybe `Therefore, they made fewer comparisons (expressing roughly the same number of preferences as in \textsc{Pairwise-DM}).'? -als
5-Simulation.tex:75:%$, does have statistical significance ($t=2.684$, $p=9.456e-03$). % Put the signif. result first, thus:?  -als
5-Simulation.tex:85:% I won't worry about whether the distinction between soliciting comparisons and yielding preference sets/counts is fully clear everywhere. -als
5-Simulation.tex:87:% But there are other options here. -als
5-Simulation.tex:91:% Or `In that condition -- which is [...] preferences -- we'? -als
5-Simulation.tex:92:% Use `{STD}:', below also? -als
5-Simulation.tex:96:% Or `atomic' here, partly for variety? -als
5-Simulation.tex:97:% Or `candidate'.  Also, remove the italics, since their use might be overloaded in general? -als
6-UserStudy.tex:9:% Would it be better to have a line break after subsection headings (and no full stop)?  This issue is at its most prominent here. -als
6-UserStudy.tex:14:% Any concern about order effects?  But, since this seems to contradict line 26, perhaps the meaning is actually `one with  \textsc{Pairwise-UI} and the other with' anyway! -als
6-UserStudy.tex:24:% The org. levels for the discussion aren't 100% clear.  These sections seem to go below the `Experiment procedure' level, but the latter is not present in Subsection 6.2 as an intermediate level; I've addressed the latter to match what seems intended. -als
6-UserStudy.tex:26:% `two conditions' perhaps?  -als
6-UserStudy.tex:32:% `Retina'? -als
6-UserStudy.tex:35:% Ah, I figured this out, I think (in which case you can safely ignore the comment just below, which I made earlier). -als
6-UserStudy.tex:36:% `to the session's tool' or `to both tools' (both in each session)?  If the former, you'll want to use `the environment' and `with the tool' just below.  -als
6-UserStudy.tex:41:%  for their time / for taking part   -als
6-UserStudy.tex:43:% Newline (see my note before `Participants' above)? -als
6-UserStudy.tex:84:% Thousands separator or not?  I won't make this note below (e.g., on line 90). -als
6-UserStudy.tex:89:% Or `, Hopper', possibly with mark-up (see my comments elsewhere). -als
6-UserStudy.tex:90:% Looks as if there's no rendered content after this until the experts' remarks.  Hoping I'm right. -als
6-UserStudy.tex:100:% Unless you want to imply that you fed them the suggestion that Int.-UI is better.   Ugh, looks as if this text isn't included, so I've wasted effort here.  -als
6-UserStudy.tex:104:% `than usual, one'? -als
7-Conclusion.tex:8:% I've tried to address the flow of thoughts a bit here, but there are other options. -als
7-Conclusion.tex:9:% Add `Skills and effort are required.' here? -als
7-Conclusion.tex:12:% Check whether it's `LLaMA'?  Those behind it often use `Llama', of course. -als
7-Conclusion.tex:16:% The style files ought to prevent any column from ending with a single line from a new paragraph or starting with the final line of one.  Oh, well. -als
7-Conclusion.tex:22:% Or `the most obvious'? -als
7-Conclusion.tex:31:% with respect to the baseline.} % I'm tweaking this a bit so that there isn't overt repetition.  By the way, not sure whether you'd like to use `HRC' here. -als
7-Conclusion.tex:32:%. \changed{Moreover, the interactive approach reduced error rates (incorrect preference input).} % `(undesired preferences) markedly.'? -als
7-Conclusion.tex:42:% Omit the next line, end with a full stop, and perhaps use `emphasized its'? -als
7-Conclusion.tex:48:%  Or `with room for'. -als
7-Conclusion.tex:49:% Or `make full use of' for something shorter. -als
8-DataAvailability.tex:13:% They should really have used `E-science'.  Oh, well. -als
fig_ui.tex:84:% I'd suggest this as one way to enforce consistency throughout the work: use a reserved term whenever you want initial caps and use `the exploration view' as a generic reference (and the equiv. applies for the other view).  This might take the form `in the \emph{Exploration} view', `In \emph}Exploration}, the interface shows', and `the exploration view'. Or `On the left, \emph{Exploring} displays' and `Supplementing this, \emph{Comparing} shows'. -als
fig_userstudy.tex:44:% % `Retina'? -als
fig_userstudy.tex:84:% % NB: But the chart uses bluey-purple and salmon, not `I' and `P'. -als
table_syntheticstudy.tex:14:% I've tried to align the numbers correctly, but they might still need adjusting, especially if you opt for thousands separators. -als
table_syntheticstudy.tex:23:% I recommend using the format `Table 1: The [...] tested' above the table as a heading (note the lack of full stop).  And you could put the remaining text here just below that (after a line break), not as a continuation of the title but as an explanation. -als


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


